Online Timestamp-based Transactional Isolation Checking of Database Systems (Extended Version)

Serializability (SER) and snapshot isolation (SI) are widely used transactional isolation levels in database systems. The isolation checking problem asks whether a given execution history of a database system satisfies a specified isolation level. However, existing SER and SI checkers, whether traditional black-box checkers or recent timestamp-based white-box ones, operate offline and require the entire history to be available to construct a dependency graph, making them unsuitable for continuous and ever-growing histories. This paper addresses online isolation checking by extending the timestamp-based isolation checking approach to online settings. Specifically, we design CHRONOS, an efficient timestamp-based offline SI checker. CHRONOS is incremental and avoids constructing a start-ordered serialization graph for the entire history, making it well-suited for online scenarios. We further extend CHRONOS into an online SI checker, AION, addressing several key challenges unique to online settings. Additionally, we develop AION-SER for online SER checking. Experiments highlight that CHRONOS processes offline histories with up to one million transactions in seconds, greatly outperforming existing SI checkers. Furthermore, AION and AION-SER sustain a throughput of approximately 12K transactions per second, demonstrating their practicality for online isolation checking.

==> sections/abstract.txt <==
% abstract.txt

	The snapshot isolation (SI) checking problem, which determines whether a given database execution satisfies SI, is fundamental to database testing. Most existing SI checkers treat the database system as a black-box, lacking insight into the underlying SI implementation and particularly the actual execution order of transactions. Consequently, these tools often face computational complexity issues and may be restricted to specific data types in database executions. Moreover, they are offline checkers with limited scalability.

	To overcome these drawbacks, we propose a novel timestamp-based approach to SI checking. This approach requires database executions to include the start and commit timestamps of each transaction, making it applicable regardless of the data types used. By leveraging these timestamps, we can infer the actual execution order of transactions and determine the snapshot of each transaction. We have developed both offline and online highly efficient SI checking algorithms, named Chronos and Aion, respectively. Experimental results demonstrate that Chronos can handle offline histories containing up to a million of transactions within tens of seconds, while existing black-box SI checkers take several hours or cannot handle such large histories at all. Moreover, Aion can handle online transactional workloads with a sustained throughput of up to 3K transactions per second.

==> white-box-si-checker/sections/abstract.txt <==
% abstract.txt

	The snapshot isolation (SI) checking problem, which determines whether a given database execution satisfies SI, is fundamental to database testing. Most existing SI checkers treat the database system as a black-box, lacking insight into the underlying SI implementation and particularly the actual execution order of transactions. Consequently, these tools often face computational complexity issues and may be restricted to specific data types in database executions. Moreover, they are offline checkers with limited scalability.

	To overcome these drawbacks, we propose a novel timestamp-based approach to SI checking. This approach requires database executions to include the start and commit timestamps of each transaction, making it applicable regardless of the data types used. By leveraging these timestamps, we can infer the actual execution order of transactions and determine the snapshot of each transaction. We have developed both offline and online highly efficient SI checking algorithms, named Chronos and Aion, respectively. Experimental results demonstrate that Chronos can handle offline histories containing up to a million of transactions within tens of seconds, while existing black-box SI checkers take several hours or cannot handle such large histories at all. Moreover, Aion can handle online transactional workloads with a sustained throughput of up to 3K transactions per second.
